On the distribution of the Cold Neutral Medium in galaxy discs

The Cold Neutral Medium (CNM) is an important part of the galactic gas cycle and a precondition for the formation of molecular and star forming gas, yet its distribution is still not fully understood. In this work we present extremely high resolution simulations of spiral galaxies with time-dependent chemistry such that we can track the formation of the CNM, its distribution within the galaxy, and its correlation with star formation. We find no strong radial dependence between the CNM fraction and total HI due to the decreasing interstellar radiation field counterbalancing the decreasing gas column density at larger galactic radii.However, the CNM fraction does increase in spiral arms where the CNM distribution is clumpy, rather than continuous, overlapping more closely with H2. The CNM doesn't extend out radially as far as HI, and the vertical scale height is smaller in the outer galaxy compared to HI with no flaring. The CNM column density scales with total midplane pressure and disappears from the gas phase below values of PT/kB =1000 K/cm3. We find that the star formation rate density follows a similar scaling law with CNM column density to the total gas Kennicutt-Schmidt law. In the outer galaxy we produce realistic vertical velocity dispersions in the HI purely from galactic dynamics but our models do not predict CNM at the extremely large radii observed in HI absorption studies of the Milky Way. We suggest that extended spiral arms might produce isolated clumps of CNM at these radii.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
